OvisOCR3 Technical Report

We introduce OvisOCR3, a 0.8B model for a broad range of OCR-related tasks. OvisOCR3 unifies document parsing, general OCR, key information extraction (KIE), document figure captioning, and cross-page table reconstruction in a single model. We train the model on real and synthetic data through continued pretraining and use domain-balanced mid-training to balance supervision across tasks with different data volumes and response lengths. Multi-teacher on-policy distillation transfers expertise from five domain-specific 4B teachers into the shared model, followed by mixed-task reinforcement learning with domain-specific rewards. We compare OvisOCR3 with general-purpose vision-language models and specialized OCR models on public and in-house benchmarks covering all five task families. In these comparisons, it achieves an overall score of 96.74 on OmniDocBench v1.6 and the highest overall scores on PureDocBench, Real5-OmniDocBench, and MDPBench. On OCRBench v2, it ranks first, scoring 65.9 and 61.3 on the English and Chinese splits, respectively. It also outperforms the baselines on OCRBench and all four KIE benchmarks. On DocFigCapBench, it achieves the highest localization F1 and a caption score close to that of Qwen3.8-Max. For cross-page tables, it leads in Relation F1 on CrossTabBench and truncated-table TEDS on MPDocBench-Parse. These results demonstrate that a compact 0.8B model can achieve strong performance across diverse OCR-related tasks. OvisOCR3 is available at https://huggingface.co/ATH-MaaS/OvisOCR3.

==> examples/general_ocr/chart_2031/output_display.txt <==
{
  "title": "Education Spending by Country",
  "source": "Source: OECD",
  "x_title": "None",
  "y_title": "None",
  "values": {
    "United States": "30.0%",
    "China": "22.0%",
    "Germany": "18.0%",
    "Japan": "16.0%",
    "United Kingdom": "14.0%"
  }
}

==> examples/general_ocr/classification_330/output_display.txt <==
basketball

==> examples/general_ocr/formula_4835/output_display.txt <==
$$ P ^ { ( \pm 1 ) } = \left( \begin{array} { c c } { \frac { 1 + \Gamma } { 2 } p ^ { ( \pm ) } } & { 0 } \\ { 0 } & { \frac { 1 - \Gamma } { 2 } p ^ { ( \pm ) } } \\ \end{array} \right) . $$

==> examples/general_ocr/plain_ocr_5882/output_display.txt <==
DEAD!
AND JUST AS I
MIGHT HAVE GOT A
CLUE FOR HIM.

FOR WELCOMING
ME INTO THE
FRATERNITY.

YOU'LL BE WELCOME,
BROTHER ANNODYNE. WE
MUST UPHOLD JUSTICE IN
THESE TURBULENT TIMES.

YOU MADE ONE
SIMPLE MISTAKE.

==> examples/general_ocr/position_vqa_1630/output_display.txt <==
{
  "answer": "KIESER TRAINING",
  "bbox": "(351,185,489,258)"
}

==> examples/general_ocr/reference_grounding_8445/output_display.txt <==
[
  {"bbox": [150, 125, 391, 256], "reference": "AUTOMOBILE"}
]

==> examples/general_ocr/region_ocr_7113/output_display.txt <==
Burkina Faso will not need a CSPR before the two new zones are managed independently. It would not need one either in the transition period, if SOFITEX and the two new zones were given exclusive purchasing rights during that period.

==> examples/general_ocr/translation_9739/output_display.txt <==
washing machine category

==> examples/general_ocr/vqa_2505/output_display.txt <==
Based on the image provided, the book is titled "ASVAB SECOND EDITION" by the publisher Pearson. At the bottom right of the cover, the name "Kalinda Reeves" is printed, which is the author's name.

\boxed{Kalinda Reeves}

==> examples/general_ocr/word_spotting_9520/output_display.txt <==
[
  {"bbox": [277, 342, 452, 381], "text": "HAVANA"},
  {"bbox": [473, 348, 675, 389], "text": "EXPRESS"},
  {"bbox": [120, 435, 285, 569], "text": "CUTTER"},
  {"bbox": [320, 565, 572, 618], "text": "LIGHTER"},
  {"bbox": [621, 455, 828, 594], "text": "HUMIDOR"}
]

==> examples/kie_fields_1250/output_display.json <==
{
  "Telephone": "",
  "FAX": "",
  "Advance Registration Fee": "$135.00",
  "Late Registration Fee": "$150.00",
  "Ground Transportation (round trip)": "$ 30.00"
}


==> examples/kie_fields_1250/prompt.txt <==
Extract the values for the following keys from the image: ["Telephone","FAX","Advance Registration Fee","Late Registration Fee","Ground Transportation (round trip)"]. Return a JSON object using exactly these keys. Keep the values exactly as shown, use empty strings for missing values, and use arrays for repeated values. Output JSON only.

==> examples/kie_open_151/output_display.json <==
{
  "J.STB PROMO": "17500",
  "Y.B.BAT": "46000",
  "Y.BASO PROM": "27500",
  "TOTAL": "91000",
  "CASH": "91000"
}


==> examples/kie_open_151/prompt.txt <==
Extract all key-value pairs from the image and return them as a JSON object. Keep the values exactly as shown, use empty strings for empty values, and use arrays for repeated values. Output JSON only.

==> examples/kie_schema_157/output_display.json <==
{
  "menu": [
    {
      "nm": "Lemon Tea (L)",
      "cnt": "1",
      "price": "25.000"
    },
    {
      "nm": "Caramel Small",
      "cnt": "1",
      "price": "38.000"
    }
  ],
  "total": {
    "total_price": "63.000",
    "cashprice": "70.000",
    "changeprice": "7.000"
  }
}


==> examples/kie_schema_157/prompt.txt <==
Extract the information from the image using exactly this JSON schema:
{"menu":[{"nm":"","cnt":"","price":""}],"total":{"total_price":"","cashprice":"","changeprice":""}}
Keep the values exactly as shown and use empty strings for missing values. Output JSON only.

==> prompts/chart_parsing.txt <==
Parse all key information in the chart and output one valid JSON object using exactly this top-level schema:
{"title":"","source":"","x_title":"","y_title":"","values":{}}

Rules:
1. Preserve visible title, source, axis titles, series or category labels, x-axis labels, and values without explanation or inference.
2. Use the literal string "None" when the chart has no visible value for title, source, or an axis title. For a dual-axis chart, `y_title` may be an array of two strings in visual order; otherwise it must be one string.
3. `values` must be a non-empty object. Preserve the chart hierarchy and encode every scalar data value as a JSON string. An empty series name may be represented by the key "" when the chart has no visible series label.
4. Output JSON only. Do not output Python syntax, Markdown fences, comments, prose, or extra keys.

==> prompts/crosspage_table.txt <==
Find and reconstruct every table whose content continues across two or more consecutive input pages.

Return only one JSON array. Each cross-page table is one object with exactly these fields: source_pages and html. source_pages contains the input-local 1-based pages of that table. html contains one complete HTML <table>...</table>.

If no cross-page table exists, return [{"source_pages":[],"html":"No cross-page table exists between these pages."}]. Preserve figures inside cross-page tables as <img src="page_N/images/bbox_left_top_right_bottom.jpg" />; page_N is 1-based. Return no explanation or code fence.

==> prompts/document_layout.txt <==
Analyze the document structure and return a single JSON array in natural reading order.

Each element follows this schema:
`{"bbox": [x_min, y_min, x_max, y_max], "category": "string"}`

Rules:
1. The bbox coordinates are integers scaled to [0, 1000).
2. The category is exactly one of:
["abstract", "algorithm", "aside_text", "chart", "content", "display_formula", "doc_title", "figure_title", "footer", "footer_image", "footnote", "formula_number", "header", "header_image", "image", "inline_formula", "number", "paragraph_title", "reference_content", "seal", "table", "text", "vertical_text", "vision_footnote"].

==> prompts/document_markdown.txt <==
Extract all readable content from the image in natural human reading order and output the result as a single Markdown document. For charts or images, represent them using an HTML image tag: <img src="images/bbox_{left}_{top}_{right}_{bottom}.jpg" />, where left, top, right, bottom are bounding box coordinates scaled to [0, 1000). Format formulas as LaTeX. Format tables as HTML: <table>...</table>. Transcribe all other text as standard Markdown. Preserve the original text without translation or paraphrasing.

==> prompts/document_structured.txt <==
Analyze the document structure and extract text content. Return a single JSON array in natural reading order.

Each element follows this schema:
`{"bbox": [x_min, y_min, x_max, y_max], "category": "string", "content": "string"}`

Rules:
1. The bbox coordinates are integers scaled to [0, 1000).
2. The category is exactly one of:
["abstract", "algorithm", "aside_text", "chart", "content", "display_formula", "doc_title", "figure_title", "footer", "footer_image", "footnote", "formula_number", "header", "header_image", "image", "inline_formula", "number", "paragraph_title", "reference_content", "seal", "table", "text", "vertical_text", "vision_footnote"].
3. The content formatting depends on category:
- For "footer_image", "header_image", "image", or "chart": write as an HTML image tag <img src="images/bbox_{x_min}_{y_min}_{x_max}_{y_max}.jpg" />.
- For "display_formula" or "inline_formula": write in LaTeX.
- For "table": write as a standard HTML `<table>...</table>`.
- Otherwise: write in Markdown.
4. Output must be strictly valid JSON. Properly escape quotes and special characters inside content.

==> prompts/figure_captioning.txt <==
Analyze the document structure and extract text content. Return a single JSON array in natural reading order.

Each element follows this schema:
`{"bbox": [x_min, y_min, x_max, y_max], "category": "string", "content": "string"}`

Rules:
1. The bbox coordinates are integers scaled to [0, 1000).
2. The category is exactly one of:
["abstract", "algorithm", "aside_text", "chart", "content", "display_formula", "doc_title", "figure_title", "footer", "footer_image", "footnote", "formula_number", "header", "header_image", "image", "inline_formula", "number", "paragraph_title", "reference_content", "seal", "table", "text", "vertical_text", "vision_footnote"].
3. The content formatting depends on category:
- For "footer_image", "header_image", "image", or "chart":
  - Always provide a concise English caption of no more than 100 words inside `<caption>...</caption>`, preserving visible labels in their original language when needed.
  - For a flowchart, a valid Mermaid representation may follow the caption inside `<mermaid>...</mermaid>`.
- For "display_formula" or "inline_formula": write in LaTeX.
- For "table": write as a standard HTML `<table>...</table>`.
- Otherwise: write in Markdown.
4. Output must be strictly valid JSON. Properly escape quotes and special characters inside content.

==> prompts/formula_recognition.txt <==
Recognize and transcribe every mathematical expression in the image as LaTeX. Directly output the formula content.

Rules:
1. Preserve every visible symbol, operator, delimiter, superscript, subscript, accent, matrix row, alignment, and line break without translation, paraphrasing, correction, completion, or omission.
2. Wrap each standalone or display expression as `$$ ... $$`.
3. If multiple standalone expressions are visible, output one `$$ ... $$` block per expression in natural reading order, separated by a single line break.
4. Use one decoded backslash for a LaTeX command and two decoded backslashes for a LaTeX row break. JSON serialization may escape these backslashes on disk, but the decoded target must retain valid LaTeX semantics.
5. Output formula content only. Do not output prose, explanations, translations, Markdown code fences, HTML, document-level table markup, or JSON.

==> prompts/image_classification.txt <==
Classify {target description} in the image. Select exactly one label from the candidate list.

Candidate labels: {candidate_labels}

Directly output the selected label exactly as written. Do not output explanations, punctuation, JSON, Markdown, or any other text.


==> prompts/kie_fields.txt <==
Extract the values for the following keys from the image: {keys_json}. Return a JSON object using exactly these keys. Keep the values exactly as shown, use empty strings for missing values, and use arrays for repeated values. Output JSON only.

==> prompts/kie_open.txt <==
Extract all key-value pairs from the image and return them as a JSON object. Keep the values exactly as shown, use empty strings for empty values, and use arrays for repeated values. Output JSON only.

==> prompts/kie_schema.txt <==
Extract the information from the image using exactly this JSON schema:
{schema_json}
Keep the values exactly as shown and use empty strings for missing values. Output JSON only.

==> prompts/plain_ocr.txt <==
Read all the text in the image. Directly output the content.

Rules:
1. Preserve the original text exactly without translation, paraphrasing, correction, or completion.
2. Follow the natural human reading order.
3. Output plain text only. Use spaces and line breaks only to preserve text separation and reading order.
4. Do not output Markdown, HTML, JSON, bounding boxes, category labels, explanations, or code fences.

==> prompts/position_aware_vqa.txt <==
{question} Output the answer with 'answer' and 'bbox'. 'bbox' refers to the bounding box position of the 'answer' content in the image. The output format is "answer:gt, bbox:(x1,y1,x2,y2)", where the bbox is the coordinates of the top-left corner and the bottom-right corners. The 'bbox' should be normalized coordinates ranging from 0 to 1000 by the image width and height.
Your answer should be in the JSON format:
{
    "answer": "..",  # The answer
    "bbox": "(x1,y1,x2,y2)"     # The bounding box position of the 'answer'
}

==> prompts/reference_grounding.txt <==
Locate every visible region corresponding to the requested reference or references in the image.

Requested references (JSON array, source order):
{references}

Return a single JSON array in the requested reference order.

Each element follows this schema:
`{"bbox": [x_min, y_min, x_max, y_max], "reference": "string"}`

Rules:
1. Each element must represent exactly one requested reference and one corresponding visible region. If one requested reference corresponds to multiple separate regions, output one element for each bbox and repeat the same reference.
2. The bbox coordinates are integers scaled to [0, 1000).
3. Each bbox must tightly enclose its corresponding referenced entity or region and must not include unrelated content.
4. Copy each reference exactly from the requested-references array without translation, paraphrasing, correction, or completion. Do not output any reference that was not requested.
5. Do not add leading or trailing whitespace to reference.
6. Return bounding boxes only. Do not return points, polygons, masks, explanations, or confidence scores.
7. Every requested reference must appear in at least one output element.
8. Output strictly valid JSON only. Do not output Markdown, explanations, or code fences. Properly escape quotes, backslashes, and other special characters inside reference.

==> prompts/region_ocr.txt <==
Transcribe all readable text in the specified image region. Directly output the content.
Target region: {target_region}

Rules:
1. Read only the visible text inside the target region.
2. Preserve the original text exactly without translation, paraphrasing, correction, completion, or omission.
3. Follow the natural human reading order within the target region.
4. Output plain text only. Use spaces and line breaks only where needed to preserve text separation and reading order.
5. Do not output the target region, bounding boxes, coordinates, category labels, Markdown formatting, HTML, JSON, explanations, or code fences.

==> prompts/text_translation.txt <==
Translate all readable text in the specified image region into {target_language}. Directly output the translated content.
Target region: {target_region}

Rules:
1. Translate only the visible text inside the target region.
2. Preserve the original meaning, names, numbers, symbols, and line order. Do not add explanations, corrections, or omitted context.
3. Keep content that should not be translated unchanged.
4. Output plain translated text only. Use spaces and line breaks only where needed to preserve the source separation.
5. Do not output the source text, language labels, bounding boxes, Markdown, JSON, or code fences.

==> prompts/visual_question_answering.txt <==
{question}

Please reason step by step, and put your final answer within \boxed{}.

==> prompts/word_spotting.txt <==
Locate and transcribe every readable word or text token in the image. Return a single JSON array in natural reading order.

Each element follows this schema:
`{"bbox": [x_min, y_min, x_max, y_max], "text": "string"}`

Rules:
1. Use word-level annotations. Each element must represent exactly one visible word or text token. Do not merge multiple words into a text line, paragraph, label, or table cell.
2. The bbox coordinates are integers scaled to [0, 1000).
3. Each bbox must tightly enclose its corresponding visible word or text token and must not include adjacent words or unrelated text regions.
4. Preserve the original text exactly without translation, paraphrasing, correction, or completion.
5. Do not add leading or trailing whitespace to text.
6. Include every readable word or text token and exclude non-text visual content.
7. Output strictly valid JSON only. Do not output Markdown, explanations, or code fences. Properly escape quotes, backslashes, and other special characters inside text.
